Evaluating and Understanding the Robustness of Adversarial Logit Pairing

We evaluate the robustness of Adversarial Logit Pairing, a recently proposed defense against adversarial examples. We find that a network trained with Adversarial Logit Pairing achieves 0.6% accuracy in the threat model in which the defense is considered. We provide a brief overview of the defense and the threat models/claims considered, as well as a discussion of the methodology and results of our attack, which may offer insights into the reasons underlying the vulnerability of ALP to adversarial attack.

==> data/alp-targeted.txt <==
16 98.60
15.5 98.60
15 98.40
14.5 98.30
14 98.20
13.5 98.20
13 98.10
12.5 97.20
12 97.10
11.5 97.00
11 96.50
10.5 95.90
10 95.30
9.5 94.40
9 93.10
8.5 93.20
8 91.80
7.5 89.90
7 85.80
6.5 83.80
6 80.60
5.5 75.60
5 69.70
4.5 61.70
4 52.40
3.5 42.70
3 30.90
2.5 18.50
2 9.10
1.5 2.70
1 0.90
0.5 0.30


==> data/alp-untargeted.txt <==
16 0.1
15.5 0.1
15 0.1
14.5 0.2
14 0.1
13.5 0.3
13 0.4
12.5 0.2
12 0.3
11.5 0.4
11 0.4
10.5 0.4
10 0.7
9.5 0.7
9 0.8
8.5 1
8 0.9
7.5 1.2
7 1.4
6.5 1.5
6 1.9
5.5 2
5 2.7
4.5 2.9
4 3.9
3.5 4.8
3 6.5
2.5 9.5
2 12.5
1.5 16.7
1 25
0.5 35.3
0 53.2


==> data/alp_eps16_loss_targeted_3.txt <==
0 7.89305
1 7.63842
2 7.40931
3 7.19045
4 7.02161
5 6.83028
6 6.70928
7 6.50927
8 6.28694
9 6.12041
10 5.99534
11 5.95935
12 5.65195
13 5.87055
14 5.7754
15 5.53165
16 5.58084
17 5.17404
18 5.83153
19 5.11103
20 5.02747
21 4.81221
22 5.67063
23 5.04451
24 4.89073
25 4.69283
26 5.79497
27 5.52077
28 4.66525
29 4.4602
30 4.59245
31 4.96424
32 4.24371
33 5.33541
34 4.59069
35 4.26094
36 4.6091
37 4.11244
38 4.12385
39 4.15765
40 4.3601
41 5.02021
42 4.11275
43 5.02377
44 4.16427
45 4.42014
46 4.23673
47 4.80667
48 4.12886
49 3.93428
50 3.88364
51 4.23228
52 4.33605
53 4.05734
54 4.72442
55 4.05376
56 4.56837
57 3.81149
58 3.93865
59 3.89626
60 4.72804
61 3.76927
62 4.07507
63 4.52034
64 3.64936
65 3.76995
66 4.5379
67 3.67163
68 3.58516
69 4.60345
70 3.73425
71 3.47399
72 4.03829
73 4.84864
74 4.36056
75 3.43787
76 5.45536
77 4.71013
78 4.47269
79 4.17089
80 3.78693
81 4.5016
82 3.41182
83 4.52896
84 3.44981
85 4.36073
86 3.42827
87 4.68448
88 4.55922
89 3.78143
90 3.82439
91 4.51699
92 3.80617
93 3.70135
94 4.45189
95 3.4542
96 3.43428
97 3.47019
98 4.3361
99 4.08028
100 3.96261
101 3.8107
102 3.62254
103 4.45716
104 3.64642
105 3.38138
106 3.58963
107 4.37113
108 3.71512
109 3.46668
110 3.74862
111 4.07138
112 3.33005
113 3.61929
114 3.47306
115 4.32988
116 3.38546
117 3.54836
118 4.03161
119 3.60148
120 4.15106
121 3.33677
122 4.4338
123 3.38974
124 3.2064
125 4.33052
126 3.56405
127 3.2241
128 3.96844
129 3.11179
130 3.48428
131 4.24718
132 3.37045
133 3.12043
134 4.00481
135 3.15281
136 3.21196
137 3.2187
138 4.39242
139 4.38802
140 3.27305
141 4.30712
142 3.71976
143 3.24839
144 3.78153
145 4.25723
146 3.16099
147 3.43543
148 4.77012
149 4.2236
150 3.30164
151 3.14528
152 4.36583
153 3.55679
154 3.37296
155 3.25078
156 3.95301
157 3.54765
158 3.33399
159 2.94769
160 4.24492
161 3.30745
162 3.61244
163 4.17158
164 3.41778
165 2.99764
166 3.70639
167 4.12787
168 3.24009
169 3.69216
170 4.1327
171 3.43451
172 3.54751
173 3.56796
174 3.92869
175 3.12735
176 3.8141
177 4.14935
178 3.57702
179 3.13661
180 3.6829
181 3.99072
182 3.06243
183 3.68137
184 2.84684
185 3.33017
186 4.39788
187 4.0098
188 2.89904
189 3.69141
190 2.89055
191 3.78902
192 3.8499
193 3.32677
194 3.12724
195 3.43736
196 3.956
197 3.95761
198 2.94095
199 3.15096
200 3.64435
201 2.8507
202 3.72495
203 3.26867
204 3.54462
205 3.20141
206 3.84591
207 3.07695
208 3.16516
209 4.55017
210 3.76731
211 4.15474
212 4.00821
213 2.99047
214 3.71637
215 3.77672
216 2.97221
217 3.19297
218 3.91534
219 3.05506
220 3.86305
221 4.24547
222 3.59408
223 3.10335
224 4.61735
225 3.17898
226 4.06815
227 3.78122
228 3.39016
229 3.99212
230 3.01417
231 3.65815
232 3.86272
233 2.81417
234 2.97145
235 4.09765
236 2.71821
237 3.6176
238 2.94631
239 3.61755
240 2.27466
241 3.95823
242 2.56978
243 2.54898
244 3.22057
245 4.12983
246 3.31033
247 3.04389
248 3.03106
249 2.78149


==> data/alp_eps16_loss_untargeted_6.txt <==
0 1.11754
1 0.669783
2 1.08645
3 0.825122
4 1.31503
5 2.26908
6 2.76952
7 3.36664
8 4.1021
9 4.71118
10 5.28061
11 5.91512
12 6.7183
13 7.31851
14 6.69856
15 7.56036
16 7.81671
17 7.64434
18 8.2779
19 8.11727
20 8.66246
21 8.4907
22 9.00914
23 9.31213
24 8.89976
25 9.5235
26 9.17685
27 9.65067
28 9.91405
29 9.59766
30 10.0871
31 9.38841
32 10.1838
33 10.5231
34 9.49909
35 10.4926
36 10.3232
37 9.49963
38 10.5683
39 10.5585
40 9.82864
41 10.8618
42 10.9296
43 10.4699
44 11.2185
45 10.3493
46 11.187
47 10.511
48 11.1802
49 10.9787


==> data/base-targeted.txt <==
16 99.90
15.5 99.90
15 99.90
14.5 99.90
14 99.90
13.5 99.90
13 99.90
12.5 99.90
12 99.90
11.5 99.90
11 99.90
10.5 100.00
10 100.00
9.5 100.00
9 100.00
8.5 99.90
8 99.90
7.5 100.00
7 100.00
6.5 100.00
6 100.00
5.5 99.90
5 99.90
4.5 99.50
4 99.00
3.5 98.30
3 95.10
2.5 86.40
2 69.00
1.5 36.70
1 7.70
0.5 0.50
0 0.00


==> data/base-untargeted.txt <==
16 0
15.5 0
15 0
14.5 0
14 0
13.5 0
13 0
12.5 0
12 0
11.5 0
11 0
10.5 0
10 0
9.5 0
9 0
8.5 0
8 0
7.5 0
7 0
6.5 0
6 0
5.5 0.2
5 0.2
4.5 0.5
4 0.4
3.5 0.6
3 1.2
2.5 1.4
2 2.2
1.5 3.3
1 6.5
0.5 21.5
0 58.5


==> data/base_eps16_loss_targeted_3.txt <==
0 10.0673
1 8.33843
2 7.26184
3 7.05487
4 6.7284
5 6.60407
6 5.98359
7 5.96881
8 5.54136
9 5.34686
10 4.98352
11 4.90568
12 4.71194
13 3.63044
14 3.12419
15 2.56356
16 3.05309
17 1.97626
18 1.62279
19 1.27033
20 1.44363
21 1.01874
22 0.855167
23 0.603062
24 0.402231
25 0.285907
26 0.393455
27 0.470834
28 0.141108
29 0.155819
30 0.0916624
31 0.131306
32 0.0398049
33 0.0366761
34 0.071878
35 0.0471811
36 0.0347057
37 0.027561
38 0.0282382
39 0.0245152
40 0.013107
41 0.0110467
42 0.0121988
43 0.0137318
44 0.00582106
45 0.00475941
46 0.00421944
47 0.00395124
48 0.00328988
49 0.00270572
50 0.0240008
51 0.00177155
52 0.00162779
53 0.00125865
54 0.00147377
55 0.00264925
56 0.00286989
57 0.000952505
58 0.00259052
59 0.000860678
60 0.00168575
61 0.000615765
62 0.000672472
63 0.000499958
64 0.000347554
65 0.00049126
66 0.000324554
67 0.00028475
68 0.000571803
69 0.000294523
70 0.00212991
71 0.000233861
72 0.000169859
73 0.000604566
74 0.000233742
75 0.000194531
76 0.000301554
77 0.000237198
78 0.000238033
79 0.00017844
80 0.000720956
81 8.83302e-05
82 0.000176653
83 8.59462e-05
84 7.46222e-05
85 7.8675e-05
86 0.000139584
87 0.000163065
88 0.000153053
89 0.000124685
90 0.000204185
91 7.46222e-05
92 0.000283916
93 3.95767e-05
94 0.000198583
95 3.64774e-05
96 0.000289637
97 2.70601e-05
98 0.000142564
99 6.66358e-05
100 0.000230763
101 6.12717e-05
102 6.93774e-05
103 3.57621e-05
104 3.32588e-05
105 0.000113958
106 3.26628e-05
107 0.0012683
108 6.16293e-05
109 2.62257e-05
110 7.97478e-05
111 0.000134221
112 2.5272e-05
113 0.00048852
114 2.05038e-05
115 5.14971e-05
116 2.55105e-05
117 6.89006e-05
118 2.65833e-05
119 2.25303e-05
120 1.53779e-05
121 3.60006e-05
122 1.45434e-05
123 0.000165091
124 2.20535e-05
125 8.45158e-05
126 1.40666e-05
127 0.000167356
128 1.38282e-05
129 3.2186e-05
130 1.49011e-05
131 0.000103468
132 1.74044e-05
133 9.70317e-05
134 1.19209e-05
135 7.72446e-05
136 9.77511e-06
137 2.44376e-05
138 1.00135e-05
139 1.59739e-05
140 6.91411e-06
141 4.58945e-05
142 1.12056e-05
143 3.65966e-05
144 1.20401e-05
145 6.62782e-05
146 7.62937e-06
147 9.5367e-06
148 1.28745e-05
149 1.12056e-05
150 1.51395e-05
151 4.35104e-05
152 7.03332e-06
153 2.98019e-05
154 6.55649e-06
155 6.91411e-06
156 7.27174e-06
157 6.43728e-06
158 5.2452e-06
159 2.86098e-05
160 5.60282e-06
161 3.13516e-05
162 3.57627e-06
163 1.16824e-05
164 4.17232e-06
165 2.61065e-05
166 5.00678e-06
167 1.13248e-05
168 4.17232e-06
169 2.4676e-05
170 3.21865e-06
171 2.47952e-05
172 2.50339e-06
173 1.20401e-05
174 3.09944e-06
175 2.21727e-05
176 3.33785e-06
177 6.19886e-06
178 3.33785e-06
179 6.55649e-06
180 3.81469e-06
181 2.98023e-06
182 7.39095e-06
183 6.19886e-06
184 1.4305e-05
185 6.19886e-06
186 3.57627e-06
187 3.57627e-06
188 4.29153e-06
189 4.17232e-06
190 1.16824e-05
191 2.98023e-06
192 8.1062e-06
193 2.14576e-06
194 1.33514e-05
195 1.43051e-06
196 4.05311e-06
197 1.90735e-06
198 4.52994e-06
199 1.66893e-06
200 2.98023e-06
201 1.78814e-06
202 3.69548e-06
203 3.69548e-06
204 2.14576e-06
205 1.52587e-05
206 1.54972e-06
207 2.86102e-06
208 2.38418e-06
209 5.96045e-06
210 1.66893e-06
211 4.76836e-06
212 1.66893e-06
213 2.98023e-06
214 1.3113e-06
215 3.21865e-06
216 9.53674e-07
217 3.33785e-06
218 1.3113e-06
219 7.51016e-06
220 1.07288e-06
221 2.6226e-06
222 2.14576e-06
223 2.6226e-06
224 1.43051e-06
225 9.53674e-07
226 9.53674e-07
227 7.15256e-07
228 6.19886e-06
229 1.19209e-06
230 6.79491e-06
231 1.19209e-06
232 3.21865e-06
233 1.07288e-06
234 2.38418e-06
235 9.53674e-07
236 1.0848e-05
237 1.19209e-06
238 1.43051e-06
239 1.43051e-06
240 5.12599e-06
241 4.76837e-07
242 3.09944e-06
243 2.74181e-06
244 5.2452e-06
245 4.76837e-07
246 2.86102e-06
247 9.53674e-07
248 2.50339e-06
249 8.34465e-07


==> data/base_eps16_loss_untargeted_6.txt <==
0 0.00837067
1 2.61062
2 8.42755
3 11.1587
4 12.5657
5 11.3298
6 13.7178
7 12.9569
8 12.6866
9 16.0435
10 17.2667
11 12.2389
12 17.2744
13 18.1754
14 15.1479
15 18.9919
16 17.6822
17 18.1815
18 18.3902
19 19.6141
20 20.1507
21 16.6946
22 20.8181
23 18.2419
24 21.6741
25 20.2065
26 22.4954
27 21.7234
28 22.9668
29 20.4082
30 22.935
31 21.8937
32 23.819
33 22.0918
34 23.4055
35 23.3477
36 24.5483
37 23.7456
38 24.4038
39 25.2577
40 22.7248
41 24.0155
42 24.6579
43 24.9303
44 24.8469
45 25.1
46 24.0386
47 26.1759
48 24.5736
49 26.7374

